OFL-W3: A One-shot Federated Learning System on Web 3.0

Federated Learning (FL) addresses the challenges posed by data silos, which arise from privacy, security regulations, and ownership concerns. Despite these barriers, FL enables these isolated data repositories to participate in collaborative learning without compromising privacy or security. Concurrently, the advancement of blockchain technology and decentralized applications (DApps) within Web 3.0 heralds a new era of transformative possibilities in web development. As such, incorporating FL into Web 3.0 paves the path for overcoming the limitations of data silos through collaborative learning. However, given the transaction speed constraints of core blockchains such as Ethereum (ETH) and the latency in smart contracts, employing one-shot FL, which minimizes client-server interactions in traditional FL to a single exchange, is considered more apt for Web 3.0 environments. This paper presents a practical one-shot FL system for Web 3.0, termed OFL-W3. OFL-W3 capitalizes on blockchain technology by utilizing smart contracts for managing transactions. Meanwhile, OFL-W3 utilizes the Inter-Planetary File System (IPFS) coupled with Flask communication, to facilitate backend server operations to use existing one-shot FL algorithms. With the integration of the incentive mechanism, OFL-W3 showcases an effective implementation of one-shot FL on Web 3.0, offering valuable insights and future directions for AI combined with Web 3.0 studies.

==> figures/numerical_results/LOO_accuracy/LOO_accuracy.txt <==
0 0.7584
1 0.8409
2 0.804
3 0.765
4 0.7931
5 0.8182
6 0.9268
7 0.9306
8 0.9362
9 0.9388

==> figures/numerical_results/LOO_accuracy/gnuplot.txt <==
# Switch to the postscript terminal for EPS output
set terminal postscript eps enhanced color font "Times-Roman, 25" 
# Specify the output filename and extension
set output 'LOO_acc.eps'

# Set titles and labels
set title "Performance on LOO"
set xlabel "Model"
set ylabel "Test Accuracy"

# Set the xtics and xrange
set xrange [-0.5:9.5]
set xtics 0,1,9  # Start at 0, steps of 1, up to 9

# Set the ytics and yrange
set yrange [-0.05:1.1]
set ytics 0,0.2,1  # Start at 0, steps of 0.2, up to 1

# Set the style of the data points
set style fill solid 1.0 border -1
set boxwidth 0.5
set style data boxes

# Plot the data from the file and the straight line with a title
plot "LOO_accuracy.txt" using 1:2 notitle with boxes, \
     0.94 title 'Aggregated Test Accuracy' with lines lt 1 lc rgb "red"

# Note: The 'set output' command closes the current output device.
# It's typically used at the end of a script when switching output files or formats.
# You don't need to uncomment it unless you are changing the output within the script.

==> figures/numerical_results/original_acc/gnuplot.txt <==
# Switch to the postscript terminal for EPS output
set terminal postscript eps enhanced color font "Times-Roman, 25" 
# Specify the output filename and extension
set output 'original_acc.eps'

# Set titles and labels
set title "Performance on single model"
set xlabel "Model"
set ylabel "Test Accuracy"

# Set the xtics and xrange
set xrange [-0.5:9.5]
set xtics 0,1,9  # Start at 0, steps of 1, up to 9

# Set the ytics and yrange
set yrange [-0.05:1.1]
set ytics 0,0.2,1  # Start at 0, steps of 0.2, up to 1

# Set the style of the data points
set style fill solid 1.0 border -1
set boxwidth 0.5
set style data boxes

# Plot the data from the file and the straight line with a title
plot "original_acc.txt" using 1:2 notitle with boxes, \
     0.93 title 'Aggregated Test Accuracy' with lines lt 1 lc rgb "red"

# Note: The 'set output' command closes the current output device.
# It's typically used at the end of a script when switching output files or formats.
# You don't need to uncomment it unless you are changing the output within the script.

==> figures/numerical_results/original_acc/original_acc.txt <==
0 0.77
1 0.35
2 0.74
3 0.83
4 0.87
5 0.71
6 0.73
7 0.53
8 0.82
9 0.77

==> figures/numerical_results/time_cost_buyers/gnuplot.txt <==
#########################################################
# Fig.3: pie (donut) chart
#########################################################
#

reset

# Specify the output format and file name
set terminal jpeg size 800,600
set output 'chart.jpg'


set title "Pie (donut) chart drawn with sectors"

$data <<EOD
1 100 0
2  70 1
3  60 0
4  50 0
5  40 1
6  30 0
7  10 0
EOD

stats $data using 2 nooutput
fac = 360.0/STATS_sum

set table $data2
plot r=0 $data using 1:2:3:(r):(dr=$2*fac,r=r+dr,dr) with table
unset table

set polar
set angles degree
set theta top cw
set xrange [-10:10]
set yrange [-10:10]
set size ratio -1
unset border 
unset raxis
unset tics
unset key

plot $data2 using 4:(4):5:(3):($0+1) with sectors lc variable lw 3 fill solid border lc bgnd, \
     $data2 using ($4+$5/2):(8+0.7*$3):(sprintf("%.1f",$2)) with labels

# Remember to unset the output to finalize the file
unset output

==> figures/numerical_results/time_cost_buyers/processed_data.txt <==
 1	 35	 0	 0	 100.8
 2	 10	 1	 0	 28.8
 3	 80	 0	 0	 230.4


==> figures/numerical_results/time_cost_buyers/saved_time_cost.txt <==
35
80
10

==> figures/numerical_results/time_cost_buyers/test_code.txt <==
1,35,0
2,10,1
3,80,0

==> figures/numerical_results/time_cost_buyers/time_cost.txt <==

local training,35
uploading model,10
sending CIDs,80

==> figures/numerical_results/time_cost_owners/gnuplot.txt <==
#########################################################
# Fig.3: pie (donut) chart
#########################################################
#

reset

# Specify the output format and file name
set terminal jpeg size 800,600
set output 'chart.jpg'


set title "Pie (donut) chart drawn with sectors"

$data <<EOD
1 100 0
2  70 1
3  60 0
4  50 0
5  40 1
6  30 0
7  10 0
EOD

stats $data using 2 nooutput
fac = 360.0/STATS_sum

set table $data2
plot r=0 $data using 1:2:3:(r):(dr=$2*fac,r=r+dr,dr) with table
unset table

set polar
set angles degree
set theta top cw
set xrange [-10:10]
set yrange [-10:10]
set size ratio -1
unset border 
unset raxis
unset tics
unset key

plot $data2 using 4:(4):5:(3):($0+1) with sectors lc variable lw 3 fill solid border lc bgnd, \
     $data2 using ($4+$5/2):(8+0.7*$3):(sprintf("%.1f",$2)) with labels

# Remember to unset the output to finalize the file
unset output

==> figures/numerical_results/time_cost_owners/processed_data.txt <==
 1	 35	 0	 0	 100.8
 2	 10	 1	 0	 28.8
 3	 80	 0	 0	 230.4


==> figures/numerical_results/time_cost_owners/saved_time_cost.txt <==
35
80
10

==> figures/numerical_results/time_cost_owners/test_code.txt <==
1,35,0
2,10,1
3,80,0

==> figures/numerical_results/time_cost_owners/time_cost.txt <==

local training,35
uploading model,10
sending CIDs,80
